Correlation structure in the elasticity tensor for short fiber-reinforced composites

The present work provides a profound analytical and numerical analysis of the material properties of SFRC on the mesoscale as well as the resulting correlation structure taking into account the probabilistic characteristics of the fiber geometry. This is done by calculating the engineering constants using the analytical framework given by Tandon and Weng as well as Halpin and Tsai. The input parameters like fiber length, diameter and orientation are chosen with respect to their probability density function. It is shown, that they are significantly influenced by the fiber length, the fiber orientation and the fiber volume fraction. The verification of the analytically obtained values is done on a numerical basis. Therefore, a two-dimensional microstructure is generated and transferred to a numerical model. The advantage of this procedure is, that there are several fibers with different geometrical properties placed in a preset area. The results of the numerical analysis meet the analytically obtained conclusions. Furthermore, the results of the numerical simulations are independent of the assumption of a plane strain and plane stress state, respectively. Finally, the correlation structure of the elasticity tensor is investigated. Not only the symmetry properties of the elasticity tensor characterize the correlation structure, but also the overall transversely-isotropic material behavior is confirmed. In contrast to the influencing parameters, the correlation functions vary for a plane strain and a plane stress state.

==> Diagrammdaten/Angle.txt <==
x        y
-90.0000 0.0036
-89.0000 0.0036
-88.0000 0.0036
-87.0000 0.0036
-86.0000 0.0036
-85.0000 0.0036
-84.0000 0.0036
-83.0000 0.0036
-82.0000 0.0036
-81.0000 0.0036
-80.0000 0.0037
-79.0000 0.0037
-78.0000 0.0037
-77.0000 0.0037
-76.0000 0.0037
-75.0000 0.0037
-74.0000 0.0037
-73.0000 0.0038
-72.0000 0.0038
-71.0000 0.0038
-70.0000 0.0038
-69.0000 0.0039
-68.0000 0.0039
-67.0000 0.0039
-66.0000 0.0039
-65.0000 0.0040
-64.0000 0.0040
-63.0000 0.0040
-62.0000 0.0041
-61.0000 0.0041
-60.0000 0.0042
-59.0000 0.0042
-58.0000 0.0042
-57.0000 0.0043
-56.0000 0.0043
-55.0000 0.0044
-54.0000 0.0044
-53.0000 0.0045
-52.0000 0.0046
-51.0000 0.0046
-50.0000 0.0047
-49.0000 0.0048
-48.0000 0.0048
-47.0000 0.0049
-46.0000 0.0050
-45.0000 0.0051
-44.0000 0.0052
-43.0000 0.0053
-42.0000 0.0054
-41.0000 0.0055
-40.0000 0.0056
-39.0000 0.0057
-38.0000 0.0058
-37.0000 0.0060
-36.0000 0.0061
-35.0000 0.0063
-34.0000 0.0064
-33.0000 0.0066
-32.0000 0.0068
-31.0000 0.0070
-30.0000 0.0072
-29.0000 0.0074
-28.0000 0.0076
-27.0000 0.0079
-26.0000 0.0082
-25.0000 0.0085
-24.0000 0.0088
-23.0000 0.0092
-22.0000 0.0096
-21.0000 0.0100
-20.0000 0.0104
-19.0000 0.0110
-18.0000 0.0115
-17.0000 0.0122
-16.0000 0.0129
-15.0000 0.0137
-14.0000 0.0146
-13.0000 0.0157
-12.0000 0.0169
-11.0000 0.0184
-10.0000 0.0201
-9.0000 0.0221
-8.0000 0.0246
-7.0000 0.0277
-6.0000 0.0316
-5.0000 0.0367
-4.0000 0.0433
-3.0000 0.0521
-2.0000 0.0630
-1.0000 0.0742
0.0000 0.0796
1.0000 0.0796
2.0000 0.0742
3.0000 0.0630
4.0000 0.0521
5.0000 0.0433
6.0000 0.0367
7.0000 0.0316
8.0000 0.0277
9.0000 0.0246
10.0000 0.0221
11.0000 0.0201
12.0000 0.0184
13.0000 0.0169
14.0000 0.0157
15.0000 0.0146
16.0000 0.0137
17.0000 0.0129
18.0000 0.0122
19.0000 0.0115
20.0000 0.0110
21.0000 0.0104
22.0000 0.0100
23.0000 0.0096
24.0000 0.0092
25.0000 0.0088
26.0000 0.0085
27.0000 0.0082
28.0000 0.0079
29.0000 0.0076
30.0000 0.0074
31.0000 0.0072
32.0000 0.0070
33.0000 0.0068
34.0000 0.0066
35.0000 0.0064
36.0000 0.0063
37.0000 0.0061
38.0000 0.0060
39.0000 0.0058
40.0000 0.0057
41.0000 0.0056
42.0000 0.0055
43.0000 0.0054
44.0000 0.0053
45.0000 0.0052
46.0000 0.0051
47.0000 0.0050
48.0000 0.0049
49.0000 0.0048
50.0000 0.0048
51.0000 0.0047
52.0000 0.0046
53.0000 0.0046
54.0000 0.0045
55.0000 0.0044
56.0000 0.0044
57.0000 0.0043
58.0000 0.0043
59.0000 0.0042
60.0000 0.0042
61.0000 0.0042
62.0000 0.0041
63.0000 0.0041
64.0000 0.0040
65.0000 0.0040
66.0000 0.0040
67.0000 0.0039
68.0000 0.0039
69.0000 0.0039
70.0000 0.0039
71.0000 0.0038
72.0000 0.0038
73.0000 0.0038
74.0000 0.0038
75.0000 0.0037
76.0000 0.0037
77.0000 0.0037
78.0000 0.0037
79.0000 0.0037
80.0000 0.0037
81.0000 0.0037
82.0000 0.0036
83.0000 0.0036
84.0000 0.0036
85.0000 0.0036
86.0000 0.0036
87.0000 0.0036
88.0000 0.0036
89.0000 0.0036
90.0000 0.0036


==> Diagrammdaten/Diameter.txt <==
x      y
6.4000 0.0000
6.4180 0.0000
6.4361 0.0000
6.4541 0.0000
6.4721 0.0000
6.4902 0.0000
6.5082 0.0000
6.5263 0.0000
6.5443 0.0000
6.5623 0.0000
6.5804 0.0000
6.5984 0.0000
6.6164 0.0000
6.6345 0.0000
6.6525 0.0000
6.6705 0.0000
6.6886 0.0000
6.7066 0.0000
6.7246 0.0000
6.7427 0.0000
6.7607 0.0000
6.7788 0.0000
6.7968 0.0000
6.8148 0.0000
6.8329 0.0000
6.8509 0.0000
6.8689 0.0000
6.8870 0.0000
6.9050 0.0000
6.9230 0.0000
6.9411 0.0000
6.9591 0.0000
6.9772 0.0000
6.9952 0.0000
7.0132 0.0000
7.0313 0.0000
7.0493 0.0000
7.0673 0.0001
7.0854 0.0001
7.1034 0.0001
7.1214 0.0001
7.1395 0.0001
7.1575 0.0001
7.1756 0.0001
7.1936 0.0001
7.2116 0.0001
7.2297 0.0001
7.2477 0.0001
7.2657 0.0001
7.2838 0.0001
7.3018 0.0001
7.3198 0.0002
7.3379 0.0002
7.3559 0.0002
7.3739 0.0002
7.3920 0.0002
7.4100 0.0002
7.4281 0.0003
7.4461 0.0003
7.4641 0.0003
7.4822 0.0003
7.5002 0.0004
7.5182 0.0004
7.5363 0.0004
7.5543 0.0004
7.5723 0.0005
7.5904 0.0005
7.6084 0.0006
7.6265 0.0006
7.6445 0.0006
7.6625 0.0007
7.6806 0.0007
7.6986 0.0008
7.7166 0.0009
7.7347 0.0009
7.7527 0.0010
7.7707 0.0011
7.7888 0.0011
7.8068 0.0012
7.8248 0.0013
7.8429 0.0014
7.8609 0.0015
7.8790 0.0016
7.8970 0.0017
7.9150 0.0018
7.9331 0.0019
7.9511 0.0021
7.9691 0.0022
7.9872 0.0024
8.0052 0.0025
8.0232 0.0027
8.0413 0.0029
8.0593 0.0030
8.0774 0.0032
8.0954 0.0035
8.1134 0.0037
8.1315 0.0039
8.1495 0.0042
8.1675 0.0044
8.1856 0.0047
8.2036 0.0050
8.2216 0.0053
8.2397 0.0056
8.2577 0.0060
8.2758 0.0063
8.2938 0.0067
8.3118 0.0071
8.3299 0.0075
8.3479 0.0080
8.3659 0.0084
8.3840 0.0089
8.4020 0.0094
8.4200 0.0100
8.4381 0.0105
8.4561 0.0111
8.4741 0.0117
8.4922 0.0124
8.5102 0.0131
8.5283 0.0138
8.5463 0.0145
8.5643 0.0153
8.5824 0.0161
8.6004 0.0169
8.6184 0.0178
8.6365 0.0188
8.6545 0.0197
8.6725 0.0207
8.6906 0.0218
8.7086 0.0229
8.7267 0.0240
8.7447 0.0252
8.7627 0.0264
8.7808 0.0277
8.7988 0.0290
8.8168 0.0304
8.8349 0.0319
8.8529 0.0334
8.8709 0.0349
8.8890 0.0365
8.9070 0.0382
8.9251 0.0399
8.9431 0.0417
8.9611 0.0435
8.9792 0.0455
8.9972 0.0474
9.0152 0.0495
9.0333 0.0516
9.0513 0.0538
9.0693 0.0560
9.0874 0.0583
9.1054 0.0607
9.1234 0.0632
9.1415 0.0657
9.1595 0.0683
9.1776 0.0710
9.1956 0.0738
9.2136 0.0766
9.2317 0.0795
9.2497 0.0825
9.2677 0.0856
9.2858 0.0887
9.3038 0.0920
9.3218 0.0953
9.3399 0.0987
9.3579 0.1021
9.3760 0.1057
9.3940 0.1093
9.4120 0.1130
9.4301 0.1168
9.4481 0.1207
9.4661 0.1246
9.4842 0.1286
9.5022 0.1327
9.5202 0.1369
9.5383 0.1411
9.5563 0.1454
9.5743 0.1498
9.5924 0.1543
9.6104 0.1588
9.6285 0.1634
9.6465 0.1680
9.6645 0.1728
9.6826 0.1776
9.7006 0.1824
9.7186 0.1873
9.7367 0.1922
9.7547 0.1973
9.7727 0.2023
9.7908 0.2074
9.8088 0.2126
9.8269 0.2177
9.8449 0.2230
9.8629 0.2282
9.8810 0.2335
9.8990 0.2388
9.9170 0.2441
9.9351 0.2495
9.9531 0.2549
9.9711 0.2602
9.9892 0.2656
10.0072 0.2710
10.0253 0.2764
10.0433 0.2818
10.0613 0.2871
10.0794 0.2925
10.0974 0.2978
10.1154 0.3031
10.1335 0.3084
10.1515 0.3137
10.1695 0.3189
10.1876 0.3240
10.2056 0.3292
10.2236 0.3342
10.2417 0.3392
10.2597 0.3442
10.2778 0.3490
10.2958 0.3538
10.3138 0.3586
10.3319 0.3632
10.3499 0.3677
10.3679 0.3722
10.3860 0.3766
10.4040 0.3808
10.4220 0.3850
10.4401 0.3890
10.4581 0.3929
10.4762 0.3967
10.4942 0.4004
10.5122 0.4040
10.5303 0.4074
10.5483 0.4107
10.5663 0.4138
10.5844 0.4168
10.6024 0.4197
10.6204 0.4224
10.6385 0.4249
10.6565 0.4273
10.6745 0.4296
10.6926 0.4317
10.7106 0.4336
10.7287 0.4353
10.7467 0.4369
10.7647 0.4383
10.7828 0.4395
10.8008 0.4406
10.8188 0.4415
10.8369 0.4422
10.8549 0.4427
10.8729 0.4431
10.8910 0.4432
10.9090 0.4432
10.9271 0.4431
10.9451 0.4427
10.9631 0.4422
10.9812 0.4415
10.9992 0.4406
11.0172 0.4395
11.0353 0.4383
11.0533 0.4369
11.0713 0.4353
11.0894 0.4336
11.1074 0.4317
11.1255 0.4296
11.1435 0.4273
11.1615 0.4249
11.1796 0.4224
11.1976 0.4197
11.2156 0.4168
11.2337 0.4138
11.2517 0.4107
11.2697 0.4074
11.2878 0.4040
11.3058 0.4004
11.3238 0.3967
11.3419 0.3929
11.3599 0.3890
11.3780 0.3850
11.3960 0.3808
11.4140 0.3766
11.4321 0.3722
11.4501 0.3677
11.4681 0.3632
11.4862 0.3586
11.5042 0.3538
11.5222 0.3490
11.5403 0.3442
11.5583 0.3392
11.5764 0.3342
11.5944 0.3292
11.6124 0.3240
11.6305 0.3189
11.6485 0.3137
11.6665 0.3084
11.6846 0.3031
11.7026 0.2978
11.7206 0.2925
11.7387 0.2871
11.7567 0.2818
11.7747 0.2764
11.7928 0.2710
11.8108 0.2656
11.8289 0.2602
11.8469 0.2549
11.8649 0.2495
11.8830 0.2441
11.9010 0.2388
11.9190 0.2335
11.9371 0.2282
11.9551 0.2230
11.9731 0.2177
11.9912 0.2126
12.0092 0.2074
12.0273 0.2023
12.0453 0.1973
12.0633 0.1922
12.0814 0.1873
12.0994 0.1824
12.1174 0.1776
12.1355 0.1728
12.1535 0.1680
12.1715 0.1634
12.1896 0.1588
12.2076 0.1543
12.2257 0.1498
12.2437 0.1454
12.2617 0.1411
12.2798 0.1369
12.2978 0.1327
12.3158 0.1286
12.3339 0.1246
12.3519 0.1207
12.3699 0.1168
12.3880 0.1130
12.4060 0.1093
12.4240 0.1057
12.4421 0.1021
12.4601 0.0987
12.4782 0.0953
12.4962 0.0920
12.5142 0.0887
12.5323 0.0856
12.5503 0.0825
12.5683 0.0795
12.5864 0.0766
12.6044 0.0738
12.6224 0.0710
12.6405 0.0683
12.6585 0.0657
12.6766 0.0632
12.6946 0.0607
12.7126 0.0583
12.7307 0.0560
12.7487 0.0538
12.7667 0.0516
12.7848 0.0495
12.8028 0.0474
12.8208 0.0455
12.8389 0.0435
12.8569 0.0417
12.8749 0.0399
12.8930 0.0382
12.9110 0.0365
12.9291 0.0349
12.9471 0.0334
12.9651 0.0319
12.9832 0.0304
13.0012 0.0290
13.0192 0.0277
13.0373 0.0264
13.0553 0.0252
13.0733 0.0240
13.0914 0.0229
13.1094 0.0218
13.1275 0.0207
13.1455 0.0197
13.1635 0.0188
13.1816 0.0178
13.1996 0.0169
13.2176 0.0161
13.2357 0.0153
13.2537 0.0145
13.2717 0.0138
13.2898 0.0131
13.3078 0.0124
13.3259 0.0117
13.3439 0.0111
13.3619 0.0105
13.3800 0.0100
13.3980 0.0094
13.4160 0.0089
13.4341 0.0084
13.4521 0.0080
13.4701 0.0075
13.4882 0.0071
13.5062 0.0067
13.5242 0.0063
13.5423 0.0060
13.5603 0.0056
13.5784 0.0053
13.5964 0.0050
13.6144 0.0047
13.6325 0.0044
13.6505 0.0042
13.6685 0.0039
13.6866 0.0037
13.7046 0.0035
13.7226 0.0032
13.7407 0.0030
13.7587 0.0029
13.7768 0.0027
13.7948 0.0025
13.8128 0.0024
13.8309 0.0022
13.8489 0.0021
13.8669 0.0019
13.8850 0.0018
13.9030 0.0017
13.9210 0.0016
13.9391 0.0015
13.9571 0.0014
13.9752 0.0013
13.9932 0.0012
14.0112 0.0011
14.0293 0.0011
14.0473 0.0010
14.0653 0.0009
14.0834 0.0009
14.1014 0.0008
14.1194 0.0007
14.1375 0.0007
14.1555 0.0006
14.1735 0.0006
14.1916 0.0006
14.2096 0.0005
14.2277 0.0005
14.2457 0.0004
14.2637 0.0004
14.2818 0.0004
14.2998 0.0004
14.3178 0.0003
14.3359 0.0003
14.3539 0.0003
14.3719 0.0003
14.3900 0.0002
14.4080 0.0002
14.4261 0.0002
14.4441 0.0002
14.4621 0.0002
14.4802 0.0002
14.4982 0.0001
14.5162 0.0001
14.5343 0.0001
14.5523 0.0001
14.5703 0.0001
14.5884 0.0001
14.6064 0.0001
14.6244 0.0001
14.6425 0.0001
14.6605 0.0001
14.6786 0.0001
14.6966 0.0001
14.7146 0.0001
14.7327 0.0001
14.7507 0.0000
14.7687 0.0000
14.7868 0.0000
14.8048 0.0000
14.8228 0.0000
14.8409 0.0000
14.8589 0.0000
14.8770 0.0000
14.8950 0.0000
14.9130 0.0000
14.9311 0.0000
14.9491 0.0000
14.9671 0.0000
14.9852 0.0000
15.0032 0.0000
15.0212 0.0000
15.0393 0.0000
15.0573 0.0000
15.0754 0.0000
15.0934 0.0000
15.1114 0.0000
15.1295 0.0000
15.1475 0.0000
15.1655 0.0000
15.1836 0.0000
15.2016 0.0000
15.2196 0.0000
15.2377 0.0000
15.2557 0.0000
15.2737 0.0000
15.2918 0.0000
15.3098 0.0000
15.3279 0.0000
15.3459 0.0000
15.3639 0.0000
15.3820 0.0000
15.4000 0.0000


==> Diagrammdaten/test.dat <==
x   y
0	0
1	2.88469094009849e-05
2	5.61137909245003e-05
3	8.28108100122868e-05
4	0.000109140645896571
5	0.000135196998833250
6	0.000161033668754434
7	0.000186685268686447
8	0.000212175695658919
9	0.000237522253515558
10	0.000262737902799026
11	0.000287832593288642
12	0.000312814103524495
13	0.000337688595974319
14	0.000362460998785011
15	0.000387135276882881
16	0.000411714629773710
17	0.000436201639226641
18	0.000460598381754597
19	0.000484906515781550
20	0.000509127350232461
21	0.000533261899241414
22	0.000557310926319183
23	0.000581274980401741
24	0.000605154425563781
25	0.000628949465731221
26	0.000652660165403670
27	0.000676286467162411
28	0.000699828206565609
29	0.000723285124902316
30	0.000746656880178462
31	0.000769943056632654
32	0.000793143173021486
33	0.000816256689868681
34	0.000839283015836753
35	0.000862221513351585
36	0.000885071503587782
37	0.000907832270904499
38	0.000930503066806749
39	0.000953083113495261
40	0.000975571607058130
41	0.000997967720349456
42	0.00102027060559348
43	0.00104247939674715
44	0.00106459321164944
45	0.00108661115398184
46	0.00110853231506100
47	0.00113035577548211
48	0.00115208060662869
49	0.00117370587206290
50	0.00119523062880859
51	0.00121665392853769
52	0.00123797481866953
53	0.00125919234339140
54	0.00128030554460761
55	0.00130131346282386
56	0.00132221513797250
57	0.00134300961018400
58	0.00136369592050931
59	0.00138427311159714
60	0.00140474022833000
61	0.00142509631842225
62	0.00144534043298331
63	0.00146547162704858
64	0.00148548896008065
65	0.00150539149644291
66	0.00152517830584772
67	0.00154484846378082
68	0.00156440105190370
69	0.00158383515843541
70	0.00160314987851530
71	0.00162234431454769
72	0.00164141757652997
73	0.00166036878236482
74	0.00167919705815776
75	0.00169790153850085
76	0.00171648136674325
77	0.00173493569524954
78	0.00175326368564636
79	0.00177146450905806
80	0.00178953734633193
81	0.00180748138825356
82	0.00182529583575282
83	0.00184297990010085
84	0.00186053280309865
85	0.00187795377725748
86	0.00189524206597158
87	0.00191239692368345
88	0.00192941761604205
89	0.00194630342005426
90	0.00196305362422976
91	0.00197966752871970
92	0.00199614444544934
93	0.00201248369824488
94	0.00202868462295471
95	0.00204474656756528
96	0.00206066889231176
97	0.00207645096978363
98	0.00209209218502543
99	0.00210759193563278
100	0.00212294963184382
101	0.00213816469662615
102	0.00215323656575954
103	0.00216816468791433
104	0.00218294852472585
105	0.00219758755086474
106	0.00221208125410348
107	0.00222642913537909
108	0.00224063070885210
109	0.00225468550196196
110	0.00226859305547888
111	0.00228235292355224
112	0.00229596467375560
113	0.00230942788712837
114	0.00232274215821430
115	0.00233590709509673
116	0.00234892231943075
117	0.00236178746647228
118	0.00237450218510413
119	0.00238706613785917
120	0.00239947900094051
121	0.00241174046423888
122	0.00242385023134721
123	0.00243580801957244
124	0.00244761355994458
125	0.00245926659722318
126	0.00247076688990108
127	0.00248211421020562
128	0.00249330834409735
129	0.00250434909126607
130	0.00251523626512460
131	0.00252596969279991
132	0.00253654921512202
133	0.00254697468661042
134	0.00255724597545816
135	0.00256736296351370
136	0.00257732554626043
137	0.00258713363279396
138	0.00259678714579720
139	0.00260628602151329
140	0.00261563020971633
141	0.00262481967368002
142	0.00263385439014420
143	0.00264273434927929
144	0.00265145955464881
145	0.00266003002316969
146	0.00266844578507082
147	0.00267670688384946
148	0.00268481337622585
149	0.00269276533209583
150	0.00270056283448165
151	0.00270820597948085
152	0.00271569487621343
153	0.00272302964676709
154	0.00273021042614078
155	0.00273723736218648
156	0.00274411061554927
157	0.00275083035960563
158	0.00275739678040017
159	0.00276381007658063
160	0.00277007045933128
161	0.00277617815230473
162	0.00278213339155214
163	0.00278793642545186
164	0.00279358751463662
165	0.00279908693191913
166	0.00280443496221620
167	0.00280963190247150
168	0.00281467806157673
169	0.00281957376029154
170	0.00282431933116194
171	0.00282891511843744
172	0.00283336147798674
173	0.00283765877721223
174	0.00284180739496313
175	0.00284580772144734
176	0.00284966015814209
177	0.00285336511770336
178	0.00285692302387409
179	0.00286033431139120
180	0.00286359942589152
181	0.00286671882381650
182	0.00286969297231590
183	0.00287252234915035
184	0.00287520744259285
185	0.00287774875132928
186	0.00288014678435784
187	0.00288240206088756
188	0.00288451511023576
189	0.00288648647172470
190	0.00288831669457714
191	0.00289000633781117
192	0.00289155597013406
193	0.00289296616983530
194	0.00289423752467880
195	0.00289537063179427
196	0.00289636609756791
197	0.00289722453753218
198	0.00289794657625499
199	0.00289853284722808
200	0.00289898399275477
201	0.00289930066383697
202	0.00289948352006165
203	0.00289953322948656
204	0.00289945046852546
205	0.00289923592183274
206	0.00289889028218743
207	0.00289841425037674
208	0.00289780853507910
209	0.00289707385274663
210	0.00289621092748724
211	0.00289522049094622
212	0.00289410328218741
213	0.00289286004757406
214	0.00289149154064913
215	0.00288999852201545
216	0.00288838175921537
217	0.00288664202661017
218	0.00288478010525920
219	0.00288279678279870
220	0.00288069285332037
221	0.00287846911724979
222	0.00287612638122448
223	0.00287366545797196
224	0.00287108716618748
225	0.00286839233041172
226	0.00286558178090828
227	0.00286265635354114
228	0.00285961688965197
229	0.00285646423593742
230	0.00285319924432635
231	0.00284982277185706
232	0.00284633568055445
233	0.00284273883730727
234	0.00283903311374537
235	0.00283521938611702
236	0.00283129853516628
237	0.00282727144601046
238	0.00282313900801776
239	0.00281890211468494
240	0.00281456166351522
241	0.00281011855589628
242	0.00280557369697854
243	0.00280092799555355
244	0.00279618236393264
245	0.00279133771782583
246	0.00278639497622098
247	0.00278135506126318
248	0.00277621889813453
249	0.00277098741493412
250	0.00276566154255841
251	0.00276024221458194
252	0.00275473036713836
253	0.00274912693880192
254	0.00274343287046925
255	0.00273764910524166
256	0.00273177658830778
257	0.00272581626682669
258	0.00271976908981146
259	0.00271363600801324
260	0.00270741797380577
261	0.00270111594107041
262	0.00269473086508171
263	0.00268826370239349
264	0.00268171541072548
265	0.00267508694885050
266	0.00266837927648227
267	0.00266159335416373
268	0.00265473014315602
269	0.00264779060532807
270	0.00264077570304681
271	0.00263368639906801
272	0.00262652365642780
273	0.00261928843833485
274	0.00261198170806324
275	0.00260460442884597
276	0.00259715756376928
277	0.00258964207566756
278	0.00258205892701911
279	0.00257440907984253
280	0.00256669349559394
281	0.00255891313506497
282	0.00255106895828139
283	0.00254316192440272
284	0.00253519299162250
285	0.00252716311706935
286	0.00251907325670898
287	0.00251092436524686
288	0.00250271739603183
289	0.00249445330096050
290	0.00248613303038255
291	0.00247775753300681
292	0.00246932775580831
293	0.00246084464393611
294	0.00245230914062208
295	0.00244372218709054
296	0.00243508472246881
297	0.00242639768369867
298	0.00241766200544874
299	0.00240887862002776
300	0.00240004845729882
301	0.00239117244459451
302	0.00238225150663304
303	0.00237328656543527
304	0.00236427854024273
305	0.00235522834743656
306	0.00234613690045745
307	0.00233700510972655
308	0.00232783388256730
309	0.00231862412312835
310	0.00230937673230736
311	0.00230009260767581
312	0.00229077264340488
313	0.00228141773019222
314	0.00227202875518982
315	0.00226260660193280
316	0.00225315215026927
317	0.00224366627629118
318	0.00223414985226619
319	0.00222460374657054
320	0.00221502882362298
321	0.00220542594381968
322	0.00219579596347021
323	0.00218613973473448
324	0.00217645810556080
325	0.00216675191962490
326	0.00215702201627002
327	0.00214726923044799
328	0.00213749439266141
329	0.00212769832890682
330	0.00211788186061891
331	0.00210804580461578
332	0.00209819097304522
333	0.00208831817333207
334	0.00207842820812655
335	0.00206852187525369
336	0.00205859996766375
337	0.00204866327338369
338	0.00203871257546973
339	0.00202874865196083
340	0.00201877227583330
341	0.00200878421495642
342	0.00199878523204905
343	0.00198877608463733
344	0.00197875752501336
345	0.00196873030019490
346	0.00195869515188616
347	0.00194865281643951
348	0.00193860402481830
349	0.00192854950256064
350	0.00191848996974421
351	0.00190842614095207
352	0.00189835872523950
353	0.00188828842610181
354	0.00187821594144317
355	0.00186814196354646
356	0.00185806717904404
357	0.00184799226888958
358	0.00183791790833085
359	0.00182784476688346
360	0.00181777350830566
361	0.00180770479057399
362	0.00179763926586003
363	0.00178757758050798
364	0.00177752037501332
365	0.00176746828400234
366	0.00175742193621265
367	0.00174738195447461
368	0.00173734895569377
369	0.00172732355083410
370	0.00171730634490233
371	0.00170729793693304
372	0.00169729891997478
373	0.00168730988107703
374	0.00167733140127812
375	0.00166736405559401
376	0.00165740841300795
377	0.00164746503646109
378	0.00163753448284388
379	0.00162761730298839
380	0.00161771404166151
381	0.00160782523755900
382	0.00159795142330034
383	0.00158809312542450
384	0.00157825086438648
385	0.00156842515455478
386	0.00155861650420956
387	0.00154882541554171
388	0.00153905238465272
389	0.00152929790155535
390	0.00151956245017502
391	0.00150984650835212
392	0.00150015054784501
393	0.00149047503433378
394	0.00148082042742485
395	0.00147118718065627
396	0.00146157574150377
397	0.00145198655138758
398	0.00144242004567996
399	0.00143287665371346
400	0.00142335679878991
401	0.00141386089819011
402	0.00140438936318420
403	0.00139494259904276
404	0.00138552100504857
405	0.00137612497450909
406	0.00136675489476949
407	0.00135741114722651
408	0.00134809410734283
409	0.00133880414466215
410	0.00132954162282491
411	0.00132030689958459
412	0.00131110032682465
413	0.00130192225057613
414	0.00129277301103574
415	0.00128365294258465
416	0.00127456237380783
417	0.00126550162751390
418	0.00125647102075565
419	0.00124747086485106
420	0.00123850146540485
421	0.00122956312233062
422	0.00122065612987349
423	0.00121178077663330
424	0.00120293734558824
425	0.00119412611411908
426	0.00118534735403385
427	0.00117660133159304
428	0.00116788830753518
429	0.00115920853710306
430	0.00115056227007025
431	0.00114194975076818
432	0.00113337121811361
433	0.00112482690563653
434	0.00111631704150855
435	0.00110784184857167
436	0.00109940154436740
437	0.00109099634116640
438	0.00108262644599842
439	0.00107429206068267
440	0.00106599338185856
441	0.00105773060101677
442	0.00104950390453072
443	0.00104131347368843
444	0.00103315948472456
445	0.00102504210885302
446	0.00101696151229967
447	0.00100891785633552
448	0.00100091129731014
449	0.000992941986685356
450	0.000985010071069348
451	0.000977115692250895
452	0.000969258987233991
453	0.000961440088272683
454	0.000953659122906187
455	0.000945916213994246
456	0.000938211479752732
457	0.000930545033789489
458	0.000922916985140390
459	0.000915327438305630
460	0.000907776493286213
461	0.000900264245620657
462	0.000892790786421882
463	0.000885356202414295
464	0.000877960575971052
465	0.000870603985151489
466	0.000863286503738724
467	0.000856008201277412
468	0.000848769143111654
469	0.000841569390423041
470	0.000834409000268842
471	0.000827288025620315
472	0.000820206515401140
473	0.000813164514525964
474	0.000806162063939053
475	0.000799199200653047
476	0.000792275957787802
477	0.000785392364609315
478	0.000778548446568741
479	0.000771744225341464
480	0.000764979718866245
481	0.000758254941384426
482	0.000751569903479178
483	0.000744924612114807
484	0.000738319070676089
485	0.000731753279007635
486	0.000725227233453296
487	0.000718740926895568
488	0.000712294348795023
489	0.000705887485229747
490	0.000699520318934771
491	0.000693192829341506
492	0.000686904992617159
493	0.000680656781704135
494	0.000674448166359422
495	0.000668279113193934
496	0.000662149585711837
497	0.000656059544349817
498	0.000650008946516320
499	0.000643997746630727
500	0.000638025896162480
501	0.000632093343670147
502	0.000626200034840418
503	0.000620345912527025
504	0.000614530916789594
505	0.000608754984932410
506	0.000603018051543090
507	0.000597320048531176
508	0.000591660905166616
509	0.000586040548118160
510	0.000580458901491635
511	0.000574915886868119
512	0.000569411423341994
513	0.000563945427558884
514	0.000558517813753465
515	0.000553128493787145
516	0.000547777377185622
517	0.000542464371176289
518	0.000537189380725508
519	0.000531952308575742
520	0.000526753055282530
521	0.000521591519251311
522	0.000516467596774098
523	0.000511381182065983
524	0.000506332167301483
525	0.000501320442650719
526	0.000496345896315420
527	0.000491408414564757
528	0.000486507881770997
529	0.000481644180444974
530	0.000476817191271383
531	0.000472026793143874
532	0.000467272863199971
533	0.000462555276855781
534	0.000457873907840525
535	0.000453228628230849
536	0.000448619308484949
537	0.000444045817476488
538	0.000439508022528298
539	0.000435005789445877
540	0.000430538982550678
541	0.000426107464713177
542	0.000421711097385719
543	0.000417349740635159
544	0.000413023253175264
545	0.000408731492398905
546	0.000404474314410013
547	0.000400251574055312
548	0.000396063124955817
549	0.000391908819538105
550	0.000387788509065350
551	0.000383702043668118
552	0.000379649272374931
553	0.000375630043142588
554	0.000371644202886242
555	0.000367691597509243
556	0.000363772071932728
557	0.000359885470124973
558	0.000356031635130492
559	0.000352210409098891
560	0.000348421633313475
561	0.000344665148219601
562	0.000340940793452779
563	0.000337248407866523
564	0.000333587829559949
565	0.000329958895905112
566	0.000326361443574098
567	0.000322795308565850
568	0.000319260326232740
569	0.000315756331306889
570	0.000312283157926216
571	0.000308840639660241
572	0.000305428609535620
573	0.000302046900061425
574	0.000298695343254156
575	0.000295373770662500
576	0.000292082013391824
577	0.000288819902128409
578	0.000285587267163419
579	0.000282383938416606
580	0.000279209745459764
581	0.000276064517539904
582	0.000272948083602178
583	0.000269860272312539
584	0.000266800912080132
585	0.000263769831079432
586	0.000260766857272111
587	0.000257791818428648
588	0.000254844542149676
589	0.000251924855887065
590	0.000249032586964745
591	0.000246167562599270
592	0.000243329609920119
593	0.000240518555989733
594	0.000237734227823302
595	0.000234976452408279
596	0.000232245056723651
597	0.000229539867758934
598	0.000226860712532928
599	0.000224207418112199
600	0.000221579811629317
601	0.000218977720300828
602	0.000216400971444982
603	0.000213849392499196
604	0.000211322811037269
605	0.000208821054786347
606	0.000206343951643628
607	0.000203891329692827
608	0.000201463017220381
609	0.000199058842731411
610	0.000196678634965436
611	0.000194322222911837
612	0.000191989435825079
613	0.000189680103239683
614	0.000187394054984963
615	0.000185131121199509
616	0.000182891132345442
617	0.000180673919222416
618	0.000178479312981389
619	0.000176307145138157
620	0.000174157247586644
621	0.000172029452611967
622	0.000169923592903258
623	0.000167839501566261
624	0.000165777012135692
625	0.000163735958587373
626	0.000161716175350137
627	0.000159717497317504
628	0.000157739759859135
629	0.000155782798832060
630	0.000153846450591681
631	0.000151930552002558
632	0.000150034940448977
633	0.000148159453845291
634	0.000146303930646056
635	0.000144468209855940
636	0.000142652131039432
637	0.000140855534330329
638	0.000139078260441014
639	0.000137320150671531
640	0.000135581046918447
641	0.000133860791683514
642	0.000132159228082119
643	0.000130476199851544
644	0.000128811551359015
645	0.000127165127609558
646	0.000125536774253655
647	0.000123926337594707
648	0.000122333664596302
649	0.000120758602889295
650	0.000119201000778688
651	0.000117660707250335
652	0.000116137571977448
653	0.000114631445326930
654	0.000113142178365509
655	0.000111669622865711
656	0.000110213631311634
657	0.000108774056904557
658	0.000107350753568367
659	0.000105943575954812
660	0.000104552379448585
661	0.000103177020172235
662	0.000101817354990907
663	0.000100473241516918
664	9.91445381141657e-05
665	9.78311039023753e-05
666	9.65327987611835e-05
667	9.52494833340623e-05
668	9.39810190320852e-05
669	9.27272680375364e-05
670	9.14880933073672e-05
671	9.02633585764964e-05
672	8.90529283609629e-05
673	8.78566679609274e-05
674	8.66744434635274e-05
675	8.55061217455861e-05
676	8.43515704761779e-05
677	8.32106581190517e-05
678	8.20832539349140e-05
679	8.09692279835744e-05
680	7.98684511259522e-05
681	7.87807950259511e-05
682	7.77061321521984e-05
683	7.66443357796539e-05
684	7.55952799910899e-05
685	7.45588396784413e-05
686	7.35348905440323e-05
687	7.25233091016762e-05
688	7.15239726776556e-05
689	7.05367594115782e-05
690	6.95615482571170e-05
691	6.85982189826306e-05
692	6.76466521716693e-05
693	6.67067292233674e-05
694	6.57783323527215e-05
695	6.48613445907604e-05
696	6.39556497846051e-05
697	6.30611325974222e-05
698	6.21776785082709e-05
699	6.13051738118474e-05
700	6.04435056181263e-05
701	5.95925618519021e-05
702	5.87522312522318e-05
703	5.79224033717795e-05
704	5.71029685760667e-05
705	5.62938180426276e-05
706	5.54948437600731e-05
707	5.47059385270627e-05
708	5.39269959511887e-05
709	5.31579104477714e-05
710	5.23985772385696e-05
711	5.16488923504064e-05
712	5.09087526137106e-05
713	5.01780556609790e-05
714	4.94566999251576e-05
715	4.87445846379442e-05
716	4.80416098280155e-05
717	4.73476763191774e-05
718	4.66626857284425e-05
719	4.59865404640346e-05
720	4.53191437233236e-05
721	4.46603994906884e-05
722	4.40102125353149e-05
723	4.33684884089253e-05
724	4.27351334434425e-05
725	4.21100547485923e-05
726	4.14931602094410e-05
727	4.08843584838735e-05
728	4.02835590000116e-05
729	3.96906719535741e-05
730	3.91056083051792e-05
731	3.85282797775924e-05
732	3.79585988529196e-05
733	3.73964787697474e-05
734	3.68418335202319e-05
735	3.62945778471368e-05
736	3.57546272408228e-05
737	3.52218979361888e-05
738	3.46963069095672e-05
739	3.41777718755730e-05
740	3.36662112839096e-05
741	3.31615443161309e-05
742	3.26636908823626e-05
743	3.21725716179822e-05
744	3.16881078802602e-05
745	3.12102217449627e-05
746	3.07388360029172e-05
747	3.02738741565425e-05
748	2.98152604163439e-05
749	2.93629196973743e-05
750	2.89167776156634e-05
751	2.84767604846144e-05
752	2.80427953113719e-05
753	2.76148097931587e-05
754	2.71927323135850e-05
755	2.67764919389308e-05
756	2.63660184144013e-05
757	2.59612421603575e-05
758	2.55620942685221e-05
759	2.51685064981626e-05
760	2.47804112722519e-05
761	2.43977416736072e-05
762	2.40204314410092e-05
763	2.36484149653013e-05
764	2.32816272854702e-05
765	2.29200040847093e-05
766	2.25634816864650e-05
767	2.22119970504668e-05
768	2.18654877687436e-05
769	2.15238920616242e-05
770	2.11871487737261e-05
771	2.08551973699304e-05
772	2.05279779313462e-05
773	2.02054311512637e-05
774	1.98874983310970e-05
775	1.95741213763181e-05
776	1.92652427923822e-05
777	1.89608056806454e-05
778	1.86607537342753e-05
779	1.83650312341553e-05
780	1.80735830447838e-05
781	1.77863546101679e-05
782	1.75032919497140e-05
783	1.72243416541139e-05
784	1.69494508812293e-05
785	1.66785673519732e-05
786	1.64116393461904e-05
787	1.61486156985379e-05
788	1.58894457943636e-05
789	1.56340795655873e-05
790	1.53824674865817e-05
791	1.51345605700550e-05
792	1.48903103629371e-05
793	1.46496689422670e-05
794	1.44125889110853e-05
795	1.41790233943291e-05
796	1.39489260347333e-05
797	1.37222509887352e-05
798	1.34989529223862e-05
799	1.32789870072687e-05
800	1.30623089164200e-05
801	1.28488748202640e-05
802	1.26386413825490e-05
803	1.24315657562955e-05
804	1.22276055797509e-05
805	1.20267189723547e-05
806	1.18288645307120e-05
807	1.16340013245779e-05
808	1.14420888928515e-05
809	1.12530872395812e-05
810	1.10669568299810e-05
811	1.08836585864584e-05
812	1.07031538846545e-05
813	1.05254045494958e-05
814	1.03503728512597e-05
815	1.01780215016526e-05
816	1.00083136499010e-05
817	9.84121287885753e-06
818	9.67668320112007e-06
819	9.51468905516591e-06
820	9.35519530150060e-06
821	9.19816721882178e-06
822	9.04357050019858e-06
823	8.89137124926665e-06
824	8.74153597643916e-06
825	8.59403159513422e-06
826	8.44882541801864e-06
827	8.30588515326863e-06
828	8.16517890084759e-06
829	8.02667514880111e-06
830	7.89034276956972e-06
831	7.75615101631911e-06
832	7.62406951928875e-06
833	7.49406828215843e-06
834	7.36611767843353e-06
835	7.24018844784865e-06
836	7.11625169279032e-06
837	6.99427887473870e-06
838	6.87424181072842e-06
839	6.75611266982900e-06
840	6.63986396964462e-06
841	6.52546857283386e-06
842	6.41289968364914e-06
843	6.30213084449642e-06
844	6.19313593251485e-06
845	6.08588915617701e-06
846	5.98036505190940e-06
847	5.87653848073369e-06
848	5.77438462492862e-06
849	5.67387898471264e-06
850	5.57499737494771e-06
851	5.47771592186393e-06
852	5.38201105980545e-06
853	5.28785952799756e-06
854	5.19523836733507e-06
855	5.10412491719222e-06
856	5.01449681225392e-06
857	4.92633197936868e-06
858	4.83960863442307e-06
859	4.75430527923787e-06
860	4.67040069848604e-06
861	4.58787395663236e-06
862	4.50670439489508e-06
863	4.42687162822922e-06
864	4.34835554233202e-06
865	4.27113629067017e-06
866	4.19519429152917e-06
867	4.12051022508456e-06
868	4.04706503049526e-06
869	3.97483990301896e-06
870	3.90381629114951e-06
871	3.83397589377645e-06
872	3.76530065736652e-06
873	3.69777277316733e-06
874	3.63137467443301e-06
875	3.56608903367203e-06
876	3.50189875991696e-06
877	3.43878699601630e-06
878	3.37673711594837e-06
879	3.31573272215715e-06
880	3.25575764291010e-06
881	3.19679592967791e-06
882	3.13883185453620e-06
883	3.08184990758906e-06
884	3.02583479441449e-06
885	2.97077143353151e-06
886	2.91664495388920e-06
887	2.86344069237731e-06
888	2.81114419135859e-06
889	2.75974119622277e-06
890	2.70921765296197e-06
891	2.65955970576774e-06
892	2.61075369464948e-06
893	2.56278615307423e-06
894	2.51564380562778e-06
895	2.46931356569703e-06
896	2.42378253317352e-06
897	2.37903799217805e-06
898	2.33506740880636e-06
899	2.29185842889577e-06
900	2.24939887581258e-06
901	2.20767674826046e-06
902	2.16668021810939e-06
903	2.12639762824530e-06
904	2.08681749044026e-06
905	2.04792848324306e-06
906	2.00971944989023e-06
907	1.97217939623734e-06
908	1.93529748871037e-06
909	1.89906305227730e-06
910	1.86346556843963e-06
911	1.82849467324376e-06
912	1.79414015531227e-06
913	1.76039195389479e-06
914	1.72724015693847e-06
915	1.69467499917804e-06
916	1.66268686024512e-06
917	1.63126626279691e-06
918	1.60040387066402e-06
919	1.57009048701734e-06
920	1.54031705255389e-06
921	1.51107464370153e-06
922	1.48235447084239e-06
923	1.45414787655489e-06
924	1.42644633387432e-06
925	1.39924144457181e-06
926	1.37252493745155e-06
927	1.34628866666620e-06
928	1.32052461005032e-06
929	1.29522486747179e-06
930	1.27038165920102e-06
931	1.24598732429778e-06
932	1.22203431901576e-06
933	1.19851521522443e-06
934	1.17542269884837e-06
935	1.15274956832373e-06
936	1.13048873307182e-06
937	1.10863321198967e-06
938	1.08717613195746e-06
939	1.06611072636264e-06
940	1.04543033364072e-06
941	1.02512839583247e-06
942	1.00519845715755e-06
943	9.85634162604353e-07
944	9.66429256535949e-07
945	9.47577581312034e-07
946	9.29073075926751e-07
947	9.10909774662241e-07
948	8.93081805757829e-07
949	8.75583390094690e-07
950	8.58408839895886e-07
951	8.41552557441652e-07
952	8.25009033799806e-07
953	8.08772847571152e-07
954	7.92838663649748e-07
955	7.77201231997922e-07
956	7.61855386435928e-07
957	7.46796043446081e-07
958	7.32018200991265e-07
959	7.17516937347708e-07
960	7.03287409951868e-07
961	6.89324854261327e-07
962	6.75624582629572e-07
963	6.62181983194512e-07
964	6.48992518780646e-07
965	6.36051725814731e-07
966	6.23355213254854e-07
967	6.10898661532736e-07
968	5.98677821509216e-07
969	5.86688513442737e-07
970	5.74926625970736e-07
971	5.63388115103817e-07
972	5.52069003232583e-07
973	5.40965378147002e-07
974	5.30073392068204e-07
975	5.19389260692566e-07
976	5.08909262247991e-07
977	4.98629736562244e-07
978	4.88547084143232e-07
979	4.78657765271113e-07
980	4.68958299102133e-07
981	4.59445262784026e-07
982	4.50115290582921e-07
983	4.40965073021605e-07
984	4.31991356029028e-07
985	4.23190940100953e-07
986	4.14560679471617e-07
987	4.06097481296312e-07
988	3.97798304844750e-07
989	3.89660160705119e-07
990	3.81680109998707e-07
991	3.73855263604986e-07
992	3.66182781397056e-07
993	3.58659871487315e-07
994	3.51283789483281e-07
995	3.44051837753417e-07
996	3.36961364702888e-07
997	3.30009764059123e-07
998	3.23194474167080e-07
999	3.16512977294104e-07
1000	3.09962798944283e-07
